Optical variability of Gaia CRF3 sources with robust statistics and the 5000 most variable quasars

Using the light curve time series data for more than 11.7 million variable sources published in the Gaia Data Release 3, the average magnitudes, colors, and variability parameters have been computed for 0.836 million Gaia CRF objects, which are mostly quasars and active galactic nuclei (AGNs). To mitigate the effects of occasional flukes in the data, robust statistical measures have been employed, namely, the median, median absolute deviation, and Spearman correlation. We find that the majority of the CRF sources have moderate amplitudes of variability in the Gaia $G$ band just below 0.1 mag. The heavy-tailed distribution of variability amplitudes (quantified as robust standard deviations) does not find a single analytical form, but is closer to Maxwell distribution with a scale of 0.078 mag. The majority of CRF sources have positive correlations between $G$ magnitude and $G_{\rm BP}-G_{\rm RP}$ colors, meaning that these quasars and AGNs become bluer when they are brighter. The variations in the BP and RP bands are also mostly positively correlated. Dependencies of all variability parameters with cosmological redshift are fairly flat for the more accurate estimates above redshift 0.7, while the median color shows strong systematic variations with redshift. Using a robust normalized score of magnitude deviations, a sample of 5000 most variable quasars is selected and published. The intersection of this sample with the ICRF3 catalog shows a much higher rate of strongly variable quasars (mostly, blazars) in ICRF3.

==> reply1.txt <==
I thank the reviewer for carefully reading the manuscript and providing constructive and pertinent comments and recommendations. I believe in this second version, I have addressed most of them with a number of improvements and corrections. The changes with respect to the initial version are highlighted with a reddish color font in the text. The reviewer's report and Editor's notes are copied below with my specific reply interspersed and marked with rows of asteriscks, point by point.


========================================================
Reviewer:
"Optical variability of Gaia CRF3 sources with robust statistics and the 5000 most variable quasars" by Valeri V. Makarov.
The manuscript investigates the optical variability of over 0.8 million Gaia CRF3 sources, most of which are quasars. Using robust statistical measures such as the median, median absolute deviation, and Spearman correlation, the study provides a detailed analysis of the variability parameters and the selection of the 5000 most variable quasars. The paper discusses the implications of these findings for the alignment of the Gaia and ICRF3 coordinate systems and the potential applications in fundamental astrometry. I have a few suggestions for the author.

-> Section 7, the last paragraph: "The sagging dependence of std(RP) and std(BP) at z between 1.2 and 2.2 may be genuine, however. It corresponds to bumps in the relations of color ^C and ρ(G,BP−RP). The latter is surprising, because it may be formally interpreted as different sources of variability dominating at different cosmological epochs. Alternatively, a single dominant mechanism can give the observed undulating behavior combined with a non-uniform spectral response and the Doppler shift of the corresponding wavelength interval in the quasar rest frame."
There are some issues in the interpretations as well as in the text itself.
a) In Figure 6 and 7, there is no plot of std(BP) versus redshift.
*********
This is quite true, I have produced more plots mapping with the binned quantiles the dependencies of the estimated photometric parameters on redshift from Quaia, as well as dependencies on one another. I have not included all of them for brevity. Some of them can be interpreted as manifestations of systematic biases and errors in the data, which tell more about Gaia but not so much about quasars. The mention of this missing figure has been removed, and the entire paragraph rewritten.
*********

b) "The latter" is vague here. The author may write out the object explicitly for clarity.
*********
I have this part of Section 7 rewritten, removing the ambiguous references and more closely following the presented results. I have refrained from direct interpretation of the observed undulations as cosmological effects.
*********

c) The color-redshift relation (CZR) of quasars has been investigated extensively (e.g. Wu+04: 2004ChJAA...4...17W, Weinstein+04: 2004ApJS..155..243W). By shifting a quasar composite spectrum to different redshifts, Wu+04 obtained the theoretical curves that well matched the observed color-z pairs of SDSS quasars (see Fig. 1 therein). Because the SDSS g and r bands have similar effective wavelengths as the Gaia BP and RP bands, the (g-r)-z plot in Fig. 1 of Wu+04 shows a very similar trend as that of the ^C-z plot in Fig. 7 of this paper.
*********
This is a good point, I have inserted this discussion in Sect. 7. I find more similarity between BP-RP and SDSS r'-i' though. I think g' is too far to the blue compared to Gaia BP.
*********

The ρ(G, BP−RP)-z relation, as shown in the middle panel of Fig. 7, is more complicated. The Spearman's correlation ρ(G, BP−RP) is a measure of coherent variations in the magnitude G and the color BP-RP. As suggested in Section 8, positive ρ(G, BP−RP) values are consistent with the "brighter when bluer" (BWB) effect. The "bump in ρ(G, BP−RP)" seen in Figure 7, middle panel, is linked to the redshift dependence of color variability of quasars. Such color variability has been studied by e.g., Schmidt+12 (2012ApJ...744..147S), Sun+14 (2014ApJ...792...54S). Schmidt+12 defined the (g-r) color variability s_gr in a way that s_gr<0 accounts for BWB and s_gr>0 implies "redder when brighter" (RWB). As shown in Figure 2 of Schmidt+12, the color variability s_gr shows complex evolution with redshift, which the authors attributed to the effect of emission lines exiting/entering the photometric SDSS bands. The ρ(G, BP−RP)-z curve in Figure 7 is much smoother than in Figure 2 of Schmidt+12, possibly due to the broad BP and RP passbands. The observed structure in the ρ(G, BP−RP)-z plot does not lead to the interpretation "as different sources of variability dominating at different cosmological epochs". Instead, the redshift dependence of ρ(G, BP−RP) should be of the same origin as that of s_gr in Schmidt+12: "... arises from a general trend of bluer continuum color in higher flux states modified by the redshift-dependent influence of emission lines in a given observed bandpass".
As I understand, the author might also want to suggest a similar explanation: "Alternatively, a single dominant mechanism..." I would suggest that the author rephrase this part to make it clearer. In addition, the term "Doppler shift" may be wrong if the author is talking about cosmological redshift.
*********
This advice is well taken, I have updated the discussion accordingly. I was actually alluding to the same possibility of strong emission lines entering and leaving the photometric bands depending on redshift. The remark about Doppler shift is perplexing to me though, as I always assumed that the redshift is basically the Doppler wavelength shift caused by the radial component of systemic motion.
*********

-> The keywords do not match the contents of this paper. They should be updated according to the AAS author instructions: https://journals.aas.org/manuscript-preparation/#subject_keywords.
*********
Oops, that was inadvertently copied over from a template file. Corrected.
*********

-> The Introduction begins with a summary of the Gaia photometric data reduction. It might be good if the author could first give some scientific backgrounds of this study. This may also be achieved by adjusting the orders of subcomponents of the Introduction.
*********
The alignment and global distortion of the Gaia CRF with respect to the fundamental radio frame (ICRF3) is the main (but not the only) scientific motivation for this study. It is a starting point for a more specific investigation of large -scale systematic differences in Gaia positions and proper motions, which happen to be correlated with both redshift and variability amplitude. The systematic pattern in CRF3 astrometry can be a fingerprint of anisotropic universe, or it can be a hidden systematic error in Gaia. This starting motivation is presented in Introduction, but, perhaps, not in the most logical way, so I changed the order of paragraphs to accentuate the main driving objectives.
*********

-> Introduction, line 38: Please clarify what "These estimates" are.
*********
Done.
*********

-> Introduction, the third paragraph: "The scrupulously constructed collection of QSO-like objects (actual quasars and active galactic nuclei, or AGNs)..." I would write "candidate quasars and active galactic nuclei" instead of "actual quasars and active galactic nuclei". The Gaia CRF3 catalog (Gaia Collaboration (Klioner, S. A., et al.) 2022, A&A 667, A148) is constructed with 17 external "QSO catalogs", many of which are quasar candidate tables (e.g. AllWISE, R90/C75, & Gaia-unWISE C75).
*********
I have repLaced actual->candidate. I would note, however, that even though the numerous input catalogs come with different levels of reliability, the authors of CRF3 did much filtering and cleaning improving this important characteristic.
*********

-> Introduction, the last paragraph: The author may introduce the structure of the paper.
*********
Inserting a contents description in Introduction is fairly customary in monumental team efforts involving large collaborations and top-ranking subjects. My paper is a dedicated and specific single-man undertaking, which I am trying to keep reasonably concise and readable. I am not sure such a contents preamble would provide sufficient value added.
*********

-> Section 3: When defining the variability parameters, the author used both "GBP/ GRP" and "BP/RP". The notations may be unified throughout the text.
*********
This is actually common in the published literature. For practical reasons, non-Gaia authors commonly abbreviate G_BP and G_RP to BP and RP magnitudes. I have added a note in the first paragraph of Introduction that this abbreviation is used in the paper to avoid double subscripts like G_BP_i in Eq. 4, for example.
*********

-> Section 4, the first paragraph: "The histogram of std(^G) does not find a single analytical fit. The closest approximation, which is shown in the Figure with the red line, is Maxwell[0.078]..." The histogram in Figure 1 represents a right-skewed distribution. While the Maxwell distribution provides an approximation, there might be other distributions that could potentially fit the data better. I wonder if the author has tried distributions such as chi distribution, log-normal distribution, and Gamma distribution. For example, with std(^G) being the robust analog of standard deviation, assuming G follows the normal distribution, the sampling distribution of the standard deviation std(^G) follows a scaled chi distribution (https://mathworld.wolfram.com/StandardDeviationDistribution.html). It may not be true, however, that the distribution of median magnitudes is normal.
*********
Absolutely. I have added some text at this location explaining how the distribution fit was obtained. I have used the Mathematica function FindDistribution, which attempts to fit practically all known univariate PDFs to the given data using the AIC hypothesis test criterion. All the mentioned distributions, and also more complex ones such as Extreme Value, Frechet, Inverse Gaissian, etc., have been covered. Incidentally, the sample distributions of residuals wrt the median are typically strongly non-Gaussian for CRF souces with statistically significant levels of variability.
*********

-> Section 4, the second paragraph: "The distribution of ^C colors is peaked at 0.6 mag (not shown for brevity), but there seems to be a vague hint at a secondary population of red quasars with colors around 1.3 mag." It would be interesting if the author could show this plot (the distribution of ^C colors) as well.
*********
Done, this figure has been added. It is Fig. 2 now. The possible secondary peak is seen as a broken power-law slope of the distribution in the logarithmic scale. 
*********

-> Figure 4: It would be interesting if the author could plot not only the filtered data points but also those ground-based measurements of the flare event. Including these points would provide a more complete view of the extreme flaring FSRQ blazar. The author may indicate the use of R band data in the plot.
*********
Unfortunately, all I could find in VizieR for this paper by Liodakis+2019 and the quasar in question is the light curve in a .png graph. The magnitudes are not available in tabulated form, apparently. The table published online includes only general information about each blazar, but not the magnitude measurements.
*********

-> Section 8, final part: "In confirmation of the main conclusion by Berghea et al. (2021), we find that variability amplitude is a steadily declining function of redshift. Therefore, either quasars were less variable in the early universe, or the far-UV portion of the redshifted quasar emission is intrinsically more constant." I would consider the cosmological time dilation effect (2023NatAs...7.1265L) for the explanation.
*********
Indeed, a very plausible alternative interpretation of this result. I have inserted a sentence at the end of Section 8.
*********

Statistics Editor report:
A. Please give the correct terminology for eqn 2: this is the median absolute deviation (Wikipedia). The designation should be MAD, not std. The factor 1.5 should be 1.48.
*********
I have changed std to smad everywhere in the text and in Figures. This avoids possible confusion with STD, which is often used for standard deviation, and refers to "scaled MAD", as described in new text.
*********

B. At lines 234-238, Spearman's rho also has the advantage that it does not assume Gaussian residuals about the linear relation.
*********
Good point, I have additionally accentuated this advantage in lines 244--249.
*********

C. Please compare results with the vari_agn table of 872,228 AGN candidates by the Gaia team (Eyer+ 2023A%26A...674A..13E).
*********
I suppose the correct reference would be the 1st Gaia catalogue of variable AGN, https://www.aanda.org/articles/aa/pdf/2023/06/aa44035-22.pdf. I am quite familiar with this paper, and have some issues with the basic definitions there. The authors used a compound variability parameter F_var, which is not in the category of robust statistics. Although it includes the MAD(flux), it gets squared (defying the main purpose) and further subtracted the square of the *mean* formal uncertainty of flux. For faint sources with a large degree of variability, the distribution of sigma_flux becomes heavy-tailed and skewed. We note the absence of the 1.5 multiplier for MAD. There is nothing that prevents this parameter to become singular for numerous faint sources, where the formal uncertainty is greater than the sample dispersion of flux values (also due to the survival selection discussed in the manuscript). I do not see any mathematical justification for this choice. The metrics I used are simple and reproducible, but they cannot be compared with F_var in a meaningful way.
*********

D. General comment. The statistical methodology here is not incorrect but seems rather primitive. As noted in lines 376-379, the selection of highly variable objects does not lead to a scientifically coherent sample. There is no attempt to characterize the variability: is it enhanced white noise or autocorrelated? is it stationary (e.g. stochastic) or nonstationary (e.g. bursty, multiple states)? is time symmetrical? There are statistical tests for all of these questions. Variability characterizations can be analyzed together with magnitude and color using multivariate approaches.
*********
Thanks for letting me know that my methods are primitive. Still, I suppose they are reliable and efficient in the context. As far as autocorrelation and related structure function are concerned, numerous publications address this isue for ground-based light curves, but they mostly combine fairly large samples of sources in a single estimation, for a good reason. To obtain a meaningful estimation for a single source, hundreds if not thousands measurements are required on a dense and sufficiently long cadence. We simply do not have that. To see how the structure function works for individual Gaia sources, consider the power indices and their errors given in the vari_agn catalog discussed above. Typically, the formal error is an order of magnitude larger than the estimated value. Furthermore, given the character of light curves, such as in my Fig. 8, the 1st-order structure functions should not be used at all, because they are corrupted by systematic trends. This limitation is valid in full measure for modeling Gaia light curves as random process--- the data is by far insufficient. I have previously attempted to model quasar light curves (from Pan-STARRS data) as GARCH process, but the result was of poor quality.
*********

==> reply2.txt <==
In response to the second review, I have made a number of corrections and additions to the text, which are listed below. The updates are marked with a red-tinted font. Fig. 5 has been replaced, and two new references added.

Reviewer:
I appreciate the author's revisions to the manuscript. I recommend that the paper be accepted for publication, provided that the following minor suggestions are addressed.

1. "Unfortunately, all I could find in VizieR for this paper by Liodakis+2019 and the quasar in question is the light curve in a .png graph. The magnitudes are not available in tabulated form, apparently. The table published online includes only general information about each blazar, but not the magnitude measurements."

In fact, I have found the light curve data of Liodakis+2019 in ascii format in the CDS archive:
https://cdsarc.cds.unistra.fr/ftp/J/ApJ/880/32/ReadMe
https://cdsarc.cds.unistra.fr/ftp/J/ApJ/880/32/lcs/
Please consider updating Figure 5 in this version of the manuscript with the data available.
*********
Thanks for this pointer. I uploaded the corresponding light curve table from this paper. Fig. 5 has been replaced with magenta points in the new version representing the ground-based light curve in R. Fig. 5 caption has been updated accordingly. I am surprised to see how well the two independent data sets match where they overlap. I also added the missing Gaia data points with noisyFlag=1 as blue circles in this plot, which are also consistent with the Liodakis+ 2019 measurements.
*********

2. Line 156 and line 442, "Gaia identification source numbers" and "Gaia identification number" should be "Gaia source identifier(s) (source_id)".
*********
Corrected.
*********

3. The last paragraph of Section 2 (line 187) mentioned the catalog of the most variable objects (MVO). The author can point to Section 5 (where the catalog will be described in detail) with a single reference here.
*********
Quite right, I have inserted a reference to Section 5 in this paragraph.
*********

4. Please consider including a discussion on potential enhancements to the statistical methodology for future studies, as suggested in Part D of the statistics editor's report.
*********
As I mentioned in my pevious response, having on average 30--40 time series data points per object on a hopelessly irregular cadence makes it impossible to use the wide range of light curve analysis methods that have been proposed in the literature. However, allowing myself to dream about the future, I have inserted a paragraph in Discussion describing what kind of new possibilities may open up after the final data products from Gaia will have been published. Two new references have been added there too.
*********

5. Please acknowledge the Gaia data according to the credit and citation instructions: https://gea.esac.esa.int/archive/documentation/GDR3/Miscellaneous/sec_credit_and_citation_instructions/. Please cite Gaia Collaboration, Vallenari, et al. 2023, A&A, 674, A1 (https://ui.adsabs.harvard.edu/abs/2023A%26A...674A...1G/abstract) in e.g. line 62. Please also check if other data sources/services (e.g. vizier, cds) should be acknowledged.
*********
Done. An Acknowledgments section has been added mentioning Gaia, VizieR, and USNO's support. I also inserted the reference to Gaia DR3 overview paper (2023), which somehow slipped out in the previous versions.
*********
